A 1201 s Orbital Period Detached Binary: the First Double Helium Core White Dwarf LISA Verification Binary

We report the discovery of a 1201 s orbital period binary, the third shortest-period detached binary known. SDSS J232230.20+050942.06 contains two He-core white dwarfs orbiting with a 27 deg inclination. Located 0.76 kpc from the Sun, the binary has an estimated LISA 4-yr signal-to-noise ratio of 40. J2322+0509 is the first He+He white dwarf LISA verification binary, a source class that is predicted to account for one-third of resolved LISA ultra-compact binary detections.

==> fig1_DbF.txt <==
bjd_tdb = Barycentric Julian Date - 2458000 at mid-exposure (d)
rv = barycentric radial velocity (km/s)
err = error in radial velocity (km/s)
exptime = exposure time (s)

bjd_tdb      	rv     	err  	exptime
-----------	-------	-----	-------
461.7131918	-23.11	19.58	360
642.9411755	-134.52	14.83	330
643.9453697	71.00	15.79	300
758.8833737	-125.90	16.50	390
758.9092445	-102.37	17.62	480
759.6117531	51.50	21.14	480
761.7719036	-19.61	12.95	390
761.8332926	-75.44	15.04	390
761.8388261	149.81	18.44	390
761.8429965	-86.64	16.06	300
761.8466694	-88.39	24.46	300
761.8546084	41.46	17.07	330
761.8586057	-148.34	29.35	330
761.8625965	4.16	18.54	330
761.8665883	126.50	27.92	330
761.8705809	-20.88	20.24	330
761.8745920	-149.21	19.16	330
761.8785835	135.50	19.48	330
761.8825798	60.77	22.76	330
761.8867479	-112.03	16.35	360
761.8911002	72.91	23.00	360
764.6521687	-50.98	26.45	150
764.6542696	-155.97	26.77	150
764.6561777	-126.64	26.17	150
764.6580807	5.19	18.22	150
764.6599823	158.77	30.01	150
764.6618933	169.57	37.45	150
764.6637937	76.77	20.79	150
764.6657042	-147.84	22.18	150
764.6676052	-134.35	20.47	150
764.6695155	-108.36	20.57	150
764.6714227	-11.85	23.40	150
764.6733550	39.67	30.56	150
764.6752612	141.46	21.24	150
764.6771620	66.84	19.24	150
764.6790649	-19.84	20.39	150
764.6809674	-87.86	29.82	150
764.6828710	-83.59	23.72	150
764.6847806	-85.21	26.12	150
764.6866898	66.96	19.61	150
764.6885928	146.58	21.94	150
764.6905050	102.05	32.52	150
764.6924158	-62.89	27.89	150
764.6943182	-111.67	33.79	150
764.6962207	-115.41	31.32	150
764.6981224	-103.48	20.62	150
764.7000624	11.05	25.42	150
764.7019704	129.82	28.38	150
764.7038725	105.30	34.96	150
764.7057743	17.12	22.23	150
764.7077099	-49.77	37.31	150
764.7096190	-161.68	34.57	150
764.7115348	-66.73	18.45	150
764.7134452	43.43	21.53	150
764.7153481	90.20	40.45	150
764.7172545	125.57	34.72	150
764.7191593	-21.54	31.27	150
808.5308520	97.58	42.20	180
808.5332014	185.79	38.45	180
808.5355623	35.73	35.24	180
808.5379000	-176.61	34.58	180
808.5402494	-84.03	40.13	180
808.5426102	-16.28	33.79	180
808.5449480	109.37	35.07	180
808.5472973	208.73	51.19	180
808.5496466	91.89	38.30	180
808.5519960	-107.44	50.88	180
808.5543337	-221.71	56.29	180
808.5566831	-26.30	34.99	180
808.5590324	65.99	47.07	180
808.5613816	56.97	48.31	180
808.5637194	-70.50	43.57	180
808.5660687	-144.00	38.82	180
808.5684181	-119.07	36.47	180

